TUMTraf Event: Calibration and Fusion Resulting in a Dataset for Roadside Event-Based and RGB Cameras

Event-based cameras are predestined for Intelligent Transportation Systems (ITS). They provide very high temporal resolution and dynamic range, which can eliminate motion blur and improve detection performance at night. However, event-based images lack color and texture compared to images from a conventional RGB camera. Considering that, data fusion between event-based and conventional cameras can combine the strengths of both modalities. For this purpose, extrinsic calibration is necessary. To the best of our knowledge, no targetless calibration between event-based and RGB cameras can handle multiple moving objects, nor does data fusion optimized for the domain of roadside ITS exist. Furthermore, synchronized event-based and RGB camera datasets considering roadside perspective are not yet published. To fill these research gaps, based on our previous work, we extended our targetless calibration approach with clustering methods to handle multiple moving objects. Furthermore, we developed an early fusion, simple late fusion, and a novel spatiotemporal late fusion method. Lastly, we published the TUMTraf Event Dataset, which contains more than 4,111 synchronized event-based and RGB images with 50,496 labeled 2D boxes. During our extensive experiments, we verified the effectiveness of our calibration method with multiple moving objects. Furthermore, compared to a single RGB camera, we increased the detection performance of up to +9 % mAP in the day and up to +13 % mAP during the challenging night with our presented event-based sensor fusion methods. The TUMTraf Event Dataset is available at https://innovation-mobility.com/tumtraf-dataset.

==> day-filtered-class-2.csv <==
p, r
1.00,	0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 0.99,	 0.86
 0.99,	 0.86
 0.99,	 0.86
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.00,   0.89
 0.00,   1.00



==> day-simple-class-2.csv <==
p, r
1.00,	0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.00
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.01
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.02
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.03
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.04
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.05
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.06
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.07
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.08
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.09
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.10
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.11
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.12
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.13
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.14
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.15
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.16
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.17
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.18
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.19
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.20
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.21
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.22
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.23
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.24
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.25
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.26
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.27
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.28
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.29
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.30
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.31
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.32
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.33
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.34
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.35
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.36
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.37
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.38
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.39
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.40
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.41
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.42
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.43
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.44
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.45
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.46
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.47
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.48
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.49
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.50
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.51
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.52
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.53
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.54
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.55
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.56
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.57
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.58
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.59
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.60
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.61
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.62
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.63
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.64
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.65
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.66
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.67
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.68
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.69
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.70
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.71
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.72
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.73
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.74
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.75
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.76
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.77
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.78
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.79
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.80
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.81
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.82
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.83
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.84
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.85
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.86
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 1.00,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.87
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.88
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.89
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.90
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.91
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.92
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.93
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.99,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.94
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.95
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.96
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.97
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.98,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.97,	 0.98
 0.00,   0.99
 0.00,   1.00


==> night-dark-filtered-class-2.csv <==
p, r
1.00, 0.01
1.00, 0.02
1.00, 0.03
1.00, 0.04
1.00, 0.06
1.00, 0.07
1.00, 0.08
1.00, 0.09
1.00, 0.10
1.00, 0.11
1.00, 0.12
1.00, 0.13
1.00, 0.14
1.00, 0.16
0.93, 0.16
0.94, 0.17
0.88, 0.17
0.89, 0.18
0.89, 0.19
0.90, 0.20
0.90, 0.21
0.91, 0.22
0.91, 0.23
0.92, 0.24
0.92, 0.26
0.88, 0.26
0.89, 0.27
0.00, 0.28
0.00, 1.00


==> night-dark-simple-class-2.csv <==
p, r
1.00, 0.01
1.00, 0.02
1.00, 0.03
1.00, 0.04
1.00, 0.06
1.00, 0.07
1.00, 0.08
1.00, 0.09
1.00, 0.10
1.00, 0.11
1.00, 0.12
1.00, 0.13
1.00, 0.14
1.00, 0.16
1.00, 0.17
1.00, 0.18
1.00, 0.19
1.00, 0.20
1.00, 0.21
1.00, 0.22
1.00, 0.23
1.00, 0.24
1.00, 0.26
1.00, 0.27
1.00, 0.28
1.00, 0.29
1.00, 0.30
1.00, 0.31
1.00, 0.32
1.00, 0.33
1.00, 0.34
0.97, 0.34
0.97, 0.36
0.97, 0.37
0.94, 0.37
0.94, 0.38
0.92, 0.38
0.92, 0.39
0.90, 0.39
0.90, 0.40
0.90, 0.41
0.90, 0.42
0.91, 0.43
0.91, 0.44
0.91, 0.46
0.91, 0.47
0.91, 0.48
0.92, 0.49
0.92, 0.50
0.92, 0.51
0.92, 0.52
0.92, 0.53
0.92, 0.54
0.91, 0.54
0.89, 0.54
0.88, 0.54
0.88, 0.56
0.86, 0.56
0.86, 0.57
0.85, 0.57
0.00, 0.59
0.00, 1.00
 


==> night-with-light-filtered-class-2.csv <==
p, r
1.00, 0.00
1.00, 0.00
1.00, 0.00
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.97, 0.10
0.97, 0.10
0.97, 0.11
0.97, 0.11
0.97, 0.11
0.96, 0.11
0.96, 0.11
0.96, 0.11
0.96, 0.11
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.13
0.96, 0.13
0.96, 0.13
0.96, 0.13
0.96, 0.13
0.97, 0.13
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.16
0.97, 0.16
0.97, 0.16
0.96, 0.16
0.96, 0.16
0.96, 0.16
0.96, 0.16
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.18
0.96, 0.18
0.97, 0.18
0.97, 0.18
0.97, 0.18
0.96, 0.18
0.96, 0.18
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.95, 0.19
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.22
0.95, 0.22
0.94, 0.22
0.94, 0.22
0.94, 0.22
0.94, 0.22
0.93, 0.22
0.93, 0.22
0.93, 0.22
0.93, 0.23
0.93, 0.23
0.93, 0.23
0.93, 0.23
0.94, 0.23
0.94, 0.23
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.27
0.93, 0.27
0.93, 0.27
0.93, 0.27
0.93, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.28
0.92, 0.28
0.91, 0.28
0.92, 0.28
0.92, 0.28
0.92, 0.28
0.92, 0.28
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.31
0.92, 0.31
0.92, 0.31
0.92, 0.31
0.91, 0.31
0.92, 0.31
0.92, 0.31
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.41
0.92, 0.41
0.92, 0.41
0.92, 0.41
0.92, 0.41
0.92, 0.41
0.92, 0.42
0.93, 0.42
0.93, 0.42
0.93, 0.42
0.93, 0.42
0.92, 0.42
0.92, 0.42
0.92, 0.43
0.92, 0.43
0.92, 0.43
0.92, 0.43
0.92, 0.43
0.92, 0.43
0.92, 0.43
0.92, 0.44
0.92, 0.44
0.92, 0.44
0.92, 0.44
0.92, 0.44
0.92, 0.44
0.92, 0.44
0.92, 0.45
0.92, 0.45
0.92, 0.45
0.92, 0.45
0.91, 0.45
0.91, 0.45
0.92, 0.45
0.92, 0.45
0.91, 0.45
0.91, 0.45
0.91, 0.46
0.91, 0.46
0.91, 0.46
0.91, 0.46
0.91, 0.46
0.91, 0.46
0.91, 0.47
0.91, 0.47
0.92, 0.47
0.92, 0.47
0.92, 0.47
0.92, 0.47
0.92, 0.48
0.92, 0.48
0.92, 0.48
0.92, 0.48
0.92, 0.48
0.92, 0.48
0.92, 0.49
0.91, 0.49
0.92, 0.49
0.91, 0.49
0.91, 0.49
0.91, 0.49
0.91, 0.49
0.91, 0.49
0.91, 0.50
0.91, 0.50
0.91, 0.50
0.91, 0.50
0.91, 0.50
0.91, 0.50
0.91, 0.50
0.91, 0.50
0.91, 0.50
0.91, 0.51
0.91, 0.51
0.91, 0.51
0.91, 0.51
0.91, 0.51
0.91, 0.51
0.91, 0.51
0.91, 0.52
0.91, 0.52
0.90, 0.52
0.00, 0.53
0.00, 1.00


==> night-with-light-simple-class-2.csv <==
p,	r
1.00, 0.00
1.00, 0.00
1.00, 0.00
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.01
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.02
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.03
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.04
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.05
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.06
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.07
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.08
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.09
1.00, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.98, 0.10
0.97, 0.10
0.97, 0.10
0.97, 0.11
0.97, 0.11
0.97, 0.11
0.96, 0.11
0.96, 0.11
0.96, 0.11
0.96, 0.11
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.12
0.96, 0.13
0.96, 0.13
0.96, 0.13
0.96, 0.13
0.96, 0.13
0.97, 0.13
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.14
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.15
0.97, 0.16
0.97, 0.16
0.97, 0.16
0.96, 0.16
0.96, 0.16
0.96, 0.16
0.96, 0.16
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.17
0.96, 0.18
0.96, 0.18
0.97, 0.18
0.97, 0.18
0.97, 0.18
0.96, 0.18
0.96, 0.18
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.96, 0.19
0.95, 0.19
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.20
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.21
0.95, 0.22
0.95, 0.22
0.94, 0.22
0.94, 0.22
0.94, 0.22
0.94, 0.22
0.93, 0.22
0.93, 0.22
0.93, 0.22
0.93, 0.23
0.93, 0.23
0.93, 0.23
0.93, 0.23
0.94, 0.23
0.94, 0.23
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.24
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.25
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.26
0.94, 0.27
0.93, 0.27
0.93, 0.27
0.93, 0.27
0.93, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.27
0.92, 0.28
0.92, 0.28
0.91, 0.28
0.92, 0.28
0.92, 0.28
0.92, 0.28
0.92, 0.28
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.29
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.30
0.92, 0.31
0.92, 0.31
0.92, 0.31
0.92, 0.31
0.91, 0.31
0.92, 0.31
0.92, 0.31
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.32
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.33
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.34
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.35
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.36
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.37
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.38
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.39
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.40
0.92, 0.41
0.91, 0.41
0.91, 0.41
0.91, 0.41
0.91, 0.41
0.91, 0.41
0.91, 0.41
0.91, 0.42
0.92, 0.42
0.92, 0.42
0.91, 0.42
0.91, 0.42
0.91, 0.42
0.91, 0.42
0.91, 0.43
0.91, 0.43
0.91, 0.43
0.91, 0.43
0.91, 0.43
0.91, 0.43
0.92, 0.44
0.91, 0.44
0.91, 0.44
0.91, 0.44
0.91, 0.44
0.91, 0.44
0.91, 0.44
0.91, 0.45
0.91, 0.45
0.91, 0.45
0.91, 0.45
0.92, 0.45
0.91, 0.45
0.91, 0.45
0.91, 0.45
0.91, 0.45
0.91, 0.46
0.91, 0.46
0.91, 0.46
0.90, 0.46
0.90, 0.46
0.90, 0.46
0.90, 0.46
0.90, 0.46
0.90, 0.46
0.90, 0.46
0.90, 0.47
0.90, 0.47
0.90, 0.47
0.90, 0.47
0.90, 0.47
0.90, 0.47
0.90, 0.47
0.90, 0.47
0.90, 0.48
0.90, 0.48
0.90, 0.48
0.90, 0.48
0.90, 0.48
0.90, 0.48
0.90, 0.49
0.90, 0.49
0.90, 0.49
0.90, 0.49
0.89, 0.49
0.89, 0.49
0.89, 0.49
0.89, 0.49
0.90, 0.50
0.90, 0.50
0.90, 0.50
0.90, 0.50
0.90, 0.50
0.90, 0.50
0.90, 0.50
0.90, 0.51
0.90, 0.51
0.90, 0.51
0.90, 0.51
0.89, 0.51
0.89, 0.51
0.89, 0.51
0.89, 0.51
0.89, 0.51
0.89, 0.51
0.89, 0.52
0.89, 0.52
0.89, 0.52
0.89, 0.52
0.88, 0.52
0.88, 0.52
0.88, 0.52
0.88, 0.52
0.88, 0.52
0.88, 0.53
0.88, 0.53
0.88, 0.53
0.88, 0.53
0.88, 0.53
0.89, 0.53
0.89, 0.54
0.89, 0.54
0.89, 0.54
0.88, 0.54
0.88, 0.54
0.88, 0.54
0.88, 0.54
0.88, 0.54
0.88, 0.54
0.88, 0.55
0.88, 0.55
0.88, 0.55
0.88, 0.55
0.88, 0.55
0.88, 0.55
0.88, 0.55
0.88, 0.55
0.88, 0.56
0.88, 0.56
0.88, 0.56
0.88, 0.56
0.88, 0.56
0.88, 0.56
0.88, 0.56
0.88, 0.57
0.88, 0.57
0.88, 0.57
0.88, 0.57
0.88, 0.57
0.88, 0.57
0.88, 0.57
0.88, 0.57
0.88, 0.58
0.88, 0.58
0.88, 0.58
0.88, 0.58
0.88, 0.58
0.87, 0.58
0.87, 0.58
0.87, 0.58
0.87, 0.59
0.88, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.59
0.87, 0.60
0.86, 0.60
0.86, 0.60
0.86, 0.60
0.87, 0.60
0.87, 0.60
0.87, 0.60
0.87, 0.60
0.87, 0.61
0.87, 0.61
0.87, 0.61
0.86, 0.61
0.87, 0.61
0.87, 0.61
0.87, 0.61
0.86, 0.61
0.86, 0.62
0.86, 0.62
0.86, 0.62
0.86, 0.62
0.86, 0.62
0.86, 0.62
0.86, 0.62
0.86, 0.63
0.86, 0.63
0.86, 0.63
0.86, 0.63
0.86, 0.63
0.86, 0.63
0.86, 0.63
0.86, 0.63
0.86, 0.64
0.86, 0.64
0.86, 0.64
0.86, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.64
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.85, 0.65
0.84, 0.65
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.66
0.84, 0.67
0.84, 0.67
0.84, 0.67
0.84, 0.67
0.84, 0.67
0.84, 0.67
0.84, 0.67
0.84, 0.67
0.83, 0.67
0.83, 0.68
0.83, 0.68
0.84, 0.68
0.83, 0.68
0.83, 0.68
0.83, 0.68
0.83, 0.68
0.83, 0.68
0.83, 0.69
0.83, 0.69
0.83, 0.69
0.83, 0.69
0.83, 0.69
0.83, 0.69
0.83, 0.69
0.83, 0.69
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.83, 0.70
0.82, 0.70
0.82, 0.70
0.82, 0.70
0.82, 0.70
0.82, 0.70
0.82, 0.70
0.82, 0.70
0.82, 0.71
0.82, 0.71
0.82, 0.71
0.82, 0.71
0.82, 0.71
0.82, 0.71
0.82, 0.71
0.82, 0.71
0.82, 0.71
0.81, 0.71
0.81, 0.71
0.81, 0.72
0.81, 0.72
0.81, 0.72
0.81, 0.72
0.81, 0.72
0.81, 0.72
0.82, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.73
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.74
0.81, 0.75
0.81, 0.75
0.81, 0.75
0.81, 0.75
0.81, 0.75
0.80, 0.75
0.80, 0.75
0.80, 0.75
0.80, 0.75
0.80, 0.75
0.80, 0.75
0.80, 0.75
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.76
0.80, 0.77
0.80, 0.77
0.80, 0.77
0.80, 0.77
0.80, 0.77
0.80, 0.77
0.80, 0.77
0.80, 0.77
0.79, 0.77
0.79, 0.77
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.78
0.79, 0.79
0.79, 0.79
0.79, 0.79
0.79, 0.79
0.79, 0.79
0.79, 0.79
0.78, 0.79
0.79, 0.79
0.78, 0.79
0.78, 0.79
0.78, 0.79
0.78, 0.79
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.80
0.78, 0.81
0.78, 0.81
0.78, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.81
0.77, 0.82
0.77, 0.82
0.77, 0.82
0.77, 0.82
0.77, 0.82
0.77, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.76, 0.82
0.00, 0.83
0.00, 1.00

